The Transit Transmission Spectrum of a Cold Gas Giant Planet

We use solar occultations observed by the Visual and Infrared Mapping Spectrometer aboard the Cassini Spacecraft to extract the 1 to 5 micron transmission spectrum of Saturn, as if it were a transiting exoplanet. We detect absorption from methane, ethane, acetylene, aliphatic hydrocarbons, and possibly carbon monoxide with peak-to-peak features of up to 90 parts-per-million despite the presence of ammonia clouds. We also find that atmospheric refraction, as opposed to clouds or haze, determines the minimum altitude that could be probed during mid-transit. Self-consistent exoplanet atmosphere models show good agreement with Saturn's transmission spectrum but fail to reproduce a large absorption feature near 3.4 microns likely caused by gaseous ethane and a C-H stretching mode of an unknown aliphatic hydrocarbon. This large feature is located in one of the Spitzer Space Telescope bandpasses and could alter interpretations of transmission spectra if not properly modeled. The large signal in Saturn's transmission spectrum suggests that transmission spectroscopy of cold, long-period gaseous exoplanets should be possible with current and future observatories. Motivated by these results, we briefly consider the feasibility of a survey to search for and characterize cold exoplanets analogous to Jupiter and Saturn using a target-of-opportunity approach.

==> Saturn_transit_transmission_spectrum.txt <==
#The data below are the transit transmission spectrum of Saturn as observed
#   by the Cassini Spacecraft. Please cite the Dalba et al. (2015) ApJ paper
#   titled “The Transit Transmission Spectrum of a Cold Gas Giant Planet” 
#   when using these data.
#-----------------------------------------------------------
#Wavelength [micron] Transit Depth    Error in Transit Depth
#-----------------------------------------------------------
     0.88421          0.00675009          0.00000078
     0.90075          0.00673592          0.00000085
     0.91692          0.00672846          0.00000158
     0.93308          0.00672727          0.00000108
     0.94980          0.00672954          0.00000105
     0.96568          0.00673667          0.00000067
     0.98226          0.00674337          0.00000069
     0.99882          0.00674336          0.00000071
     1.01479          0.00673624          0.00000055
     1.03132          0.00672881          0.00000076
     1.04755          0.00672695          0.00000085
     1.06541          0.00672651          0.00000081
     1.08183          0.00672732          0.00000080
     1.09806          0.00673171          0.00000052
     1.11396          0.00674764          0.00000044
     1.13024          0.00675733          0.00000037
     1.14695          0.00676688          0.00000045
     1.16370          0.00676607          0.00000042
     1.17996          0.00675566          0.00000042
     1.19622          0.00674337          0.00000048
     1.21246          0.00673196          0.00000055
     1.22859          0.00673034          0.00000058
     1.24492          0.00672830          0.00000139
     1.26166          0.00672692          0.00000066
     1.27813          0.00672702          0.00000078
     1.29482          0.00673006          0.00000061
     1.31091          0.00673636          0.00000048
     1.32695          0.00674662          0.00000048
     1.34324          0.00675795          0.00000055
     1.35952          0.00676322          0.00000075
     1.37695          0.00676553          0.00000078
     1.39326          0.00676395          0.00000071
     1.40940          0.00675813          0.00000080
     1.42557          0.00674914          0.00000071
     1.44184          0.00674143          0.00000107
     1.45841          0.00673729          0.00000082
     1.47514          0.00673387          0.00000120
     1.49169          0.00672972          0.00000147
     1.50794          0.00672833          0.00000165
     1.52421          0.00673172          0.00000078
     1.54035          0.00672748          0.00000164
     1.55674          0.00672867          0.00000127
     1.57361          0.00673031          0.00000178
     1.59018          0.00672823          0.00000162
     1.60228          0.00673039          0.00000185
     1.62523          0.00675227          0.00000718
     1.65567          0.00674959          0.00000113
     1.67238          0.00675439          0.00000111
     1.68901          0.00676251          0.00000098
     1.70536          0.00676925          0.00000115
     1.72175          0.00676366          0.00000074
     1.73802          0.00675434          0.00000070
     1.75436          0.00675393          0.00000071
     1.77105          0.00675744          0.00000070
     1.78771          0.00675362          0.00000080
     1.80401          0.00674475          0.00000062
     1.82004          0.00674223          0.00000063
     1.83616          0.00674055          0.00000066
     1.85288          0.00673600          0.00000037
     1.86933          0.00673304          0.00000065
     1.88679          0.00673291          0.00000043
     1.90261          0.00673203          0.00000051
     1.91916          0.00673217          0.00000049
     1.93545          0.00673062          0.00000052
     1.95191          0.00672955          0.00000055
     1.96871          0.00672783          0.00000050
     1.98531          0.00672742          0.00000046
     2.00167          0.00672996          0.00000048
     2.01781          0.00672900          0.00000036
     2.03424          0.00672786          0.00000029
     2.05091          0.00672720          0.00000028
     2.06757          0.00672712          0.00000032
     2.08400          0.00672844          0.00000025
     2.10034          0.00672962          0.00000028
     2.11667          0.00672992          0.00000027
     2.13337          0.00673270          0.00000025
     2.15018          0.00674024          0.00000026
     2.16652          0.00674513          0.00000035
     2.18288          0.00674182          0.00000035
     2.19920          0.00675571          0.00000028
     2.21591          0.00675054          0.00000021
     2.23282          0.00676421          0.00000027
     2.24952          0.00677504          0.00000028
     2.26622          0.00677410          0.00000023
     2.28238          0.00677955          0.00000025
     2.29921          0.00677905          0.00000025
     2.31612          0.00677721          0.00000026
     2.33325          0.00677501          0.00000029
     2.35043          0.00677120          0.00000021
     2.36765          0.00677417          0.00000027
     2.38472          0.00677065          0.00000022
     2.40156          0.00676842          0.00000022
     2.41820          0.00676898          0.00000028
     2.43471          0.00676867          0.00000025
     2.45097          0.00675971          0.00000026
     2.46723          0.00674462          0.00000031
     2.48360          0.00673988          0.00000029
     2.50002          0.00673873          0.00000026
     2.51659          0.00674072          0.00000028
     2.53292          0.00674073          0.00000033
     2.54916          0.00674559          0.00000029
     2.56437          0.00674971          0.00000028
     2.58176          0.00674914          0.00000024
     2.59807          0.00674196          0.00000027
     2.61508          0.00674052          0.00000031
     2.63000          0.00674237          0.00000034
     2.64650          0.00674181          0.00000030
     2.66146          0.00673784          0.00000057
     2.68085          0.00673570          0.00000047
     2.69620          0.00673160          0.00000068
     2.71205          0.00673071          0.00000083
     2.73270          0.00672963          0.00000104
     2.74770          0.00672830          0.00000111
     2.76305          0.00672663          0.00000153
     2.78118          0.00672716          0.00000136
     2.79889          0.00672737          0.00000172
     2.81606          0.00672747          0.00000167
     2.83247          0.00672861          0.00000120
     2.84954          0.00672746          0.00000144
     2.86609          0.00672893          0.00000130
     2.88242          0.00672811          0.00000140
     2.89878          0.00672752          0.00000179
     2.91540          0.00672776          0.00000161
     2.93143          0.00672847          0.00000164
     2.94726          0.00672930          0.00000183
     2.96327          0.00672887          0.00000276
     2.97720          0.00672862          0.00000457
     3.00072          0.00672763          0.00000838
     3.01382          0.00673159          0.00000188
     3.02970          0.00673590          0.00000206
     3.04806          0.00674097          0.00000171
     3.06446          0.00674322          0.00000146
     3.08036          0.00674151          0.00000144
     3.09689          0.00674467          0.00000155
     3.11213          0.00674138          0.00000147
     3.12962          0.00674126          0.00000175
     3.14667          0.00673979          0.00000151
     3.16304          0.00674533          0.00000159
     3.17974          0.00675001          0.00000165
     3.19708          0.00675841          0.00000139
     3.21364          0.00675656          0.00000122
     3.23150          0.00676275          0.00000123
     3.24806          0.00676773          0.00000111
     3.26561          0.00676871          0.00000132
     3.28298          0.00677184          0.00000116
     3.29946          0.00678548          0.00000158
     3.31619          0.00680851          0.00000121
     3.33338          0.00680085          0.00000134
     3.34981          0.00680649          0.00000131
     3.36564          0.00681622          0.00000019
     3.38183          0.00681479          0.00000021
     3.39872          0.00681217          0.00000135
     3.41546          0.00681491          0.00000021
     3.43178          0.00680235          0.00000123
     3.44874          0.00679990          0.00000110
     3.46475          0.00679956          0.00000127
     3.48137          0.00679068          0.00000111
     3.49795          0.00677516          0.00000125
     3.51284          0.00676848          0.00000101
     3.53015          0.00676769          0.00000127
     3.54664          0.00676220          0.00000119
     3.56274          0.00675888          0.00000097
     3.58034          0.00676027          0.00000093
     3.59610          0.00676228          0.00000119
     3.61387          0.00675658          0.00000111
     3.63085          0.00675566          0.00000108
     3.64853          0.00675134          0.00000116
     3.66522          0.00674767          0.00000111
     3.68283          0.00674538          0.00000127
     3.69953          0.00674706          0.00000116
     3.71743          0.00675007          0.00000119
     3.73439          0.00675392          0.00000126
     3.75103          0.00675679          0.00000116
     3.76763          0.00675897          0.00000172
     3.78444          0.00675166          0.00000124
     3.80083          0.00674764          0.00000107
     3.81742          0.00674164          0.00000172
     3.83472          0.00674357          0.00000148
     3.85141          0.00674534          0.00000126
     3.86184          0.00674463          0.00000194
     3.88167          0.00674309          0.00000769
     3.89859          0.00674020          0.00000238
     3.91478          0.00673771          0.00000136
     3.93069          0.00673655          0.00000191
     3.94762          0.00673614          0.00000144
     3.96375          0.00673236          0.00000180
     3.98015          0.00673359          0.00000176
     3.99672          0.00673394          0.00000219
     4.01280          0.00673405          0.00000190
     4.02944          0.00673385          0.00000230
     4.04730          0.00673082          0.00000246
     4.06295          0.00673172          0.00000201
     4.08086          0.00673051          0.00000212
     4.09743          0.00673088          0.00000268
     4.11450          0.00673039          0.00000258
     4.13183          0.00672853          0.00000248
     4.14883          0.00672976          0.00000298
     4.16644          0.00672922          0.00000281
     4.18299          0.00673665          0.00000238
     4.19839          0.00673546          0.00000263
     4.21120          0.00673666          0.00000202
     4.22402          0.00673275          0.00000276
     4.24220          0.00673413          0.00000261
     4.26028          0.00673590          0.00000348
     4.27840          0.00672836          0.00000282
     4.29650          0.00672928          0.00000378
     4.31470          0.00673210          0.00000291
     4.33280          0.00673522          0.00000387
     4.35094          0.00673367          0.00000461
     4.36646          0.00673406          0.00000433
     4.38295          0.00673163          0.00000321
     4.39793          0.00673319          0.00000441
     4.41537          0.00673190          0.00000350
     4.43172          0.00673371          0.00000494
     4.44772          0.00673541          0.00000476
     4.46573          0.00673209          0.00000525
     4.48240          0.00673265          0.00000419
     4.49951          0.00674388          0.00000522
     4.51591          0.00673503          0.00000445
     4.53379          0.00673529          0.00000546
     4.55187          0.00673468          0.00000505
     4.56797          0.00673360          0.00000393
     4.58556          0.00673469          0.00000598
     4.60290          0.00672352          0.00000667
     4.62010          0.00672478          0.00000530
     4.63615          0.00673159          0.00000574
     4.65416          0.00672577          0.00000568
     4.67034          0.00673233          0.00000547
     4.68721          0.00672699          0.00000576
     4.70290          0.00672644          0.00000765
     4.71956          0.00672526          0.00000700
     4.73706          0.00672801          0.00000707
     4.75351          0.00672697          0.00000632
     4.77031          0.00672853          0.00000768
     4.78673          0.00672295          0.00000691
     4.80349          0.00672789          0.00000750
     4.81952          0.00672635          0.00000589
     4.83577          0.00672962          0.00000723
     4.85292          0.00673236          0.00000656
     4.86940          0.00673718          0.00000844
     4.88553          0.00673336          0.00000913
     4.90265          0.00673241          0.00000722
     4.91983          0.00673539          0.00000835
     4.93685          0.00673122          0.00000797
     4.95389          0.00673196          0.00000854
     4.97178          0.00673069          0.00000873
     4.98896          0.00672721          0.00000609
